ORCHARD: A General Planetary Evolution Code

We present \texttt{ORCHARD}, a publicly available planetary evolution code based on the gas giant evolution code, \texttt{APPLE}, capable of modeling the evolution and structures of terrestrial, super-Earth, sub-Neptune, Neptune, and gas giant planets and exoplanets from 0.5 M$_\oplus$ to 10 M$_J$. It supports not only the inhomogeneous and non-adiabatic evolution of gas giants and sub-Neptunes, but also the solidification of the mantles and cores of terrestrial planets, sub-Neptunes, and super-Earths. \texttt{ORCHARD} incorporates a state-of-the-art hydrogen-helium equation of state, ``metal" equations of state (water, ice mixtures, enstatite/perovskite, olivine/forsterite, iron), and atmospheric boundary conditions ranging from detailed non-gray radiative transfer models for Solar System giants to irradiated sub-Neptune atmospheres and bare rocky surfaces. \txt{ORCHARD} also supports static calculations with state-of-the-art equations of state. The purpose of \texttt{ORCHARD} is to provide the scientific community with a flexible, unified tool for modeling planetary structures and evolution across the entire mass continuum of general astrophysical and planetary interest.

==> referee_response1.txt <==
ORCHARD: A General Planetary Evolution Code — Responses to the Referee Report

======================

REVIEWER'S OVERALL ASSESSMENT

> Reviewer:
> The manuscript presents ORCHARD, a new, publicly available planetary evolution code designed to model the internal structures and thermal histories of a wide range of planets-spanning terrestrial worlds, super-Earths, sub-Neptunes, and gas giants (ranging from 0.5 $M_{\oplus}$ to 10 $M_{J}$). The code builds upon an existing gas giant evolution model (APPLE) and extends its capabilities by incorporating non-adiabatic/inhomogeneous evolution, state-of-the-art equations of state (EOS) for hydrogen-helium mixtures and heavy materials (water, rock, iron), and mantle/core solidification modules for rocky and intermediate planets.
>
> Developing an open-source, versatile tool that unifies the evolutionary modeling of both terrestrial and gaseous planets is highly valuable and timely for the exoplanet community. The software has the potential to significantly lower the barrier to entry for planetary interior modeling and ensure reproducibility across studies. The work is robust, well-conceived, and well within the scope of publication. Therefore, I recommend this manuscript for publication after the authors address the following major and minor revisions.

RESPONSE:

We thank the referee for their careful reading of the manuscript and for their constructive and detailed report, which has substantially improved the clarity and completeness of the paper. In particular, we appreciate the suggestion of including an initial condition workflow for new users learning to set inhomogeneous structures and a description of rocky exoplanet initial conditions (now Appendix B.3), which is one of the main benefits of ORCHARD. We respond to each comment below. The referee's comments are quoted in full, highlighted by carrots ">", and our replies are marked under the RESPONSE header separated by double line dividers. All corresponding changes are marked in the revised manuscript in bold text.

======================

MAJOR COMMENTS

Major 1 — Initial Thermal Structure Setup (Section 2 & Appendix B.2)

> 1. Initial Thermal Structure Setup (Section 2 & Appendix B.2):
> The authors need to add a dedicated section or subsection explicitly describing how the initial thermal structure is calculated and initialized. In Figures 6, 9, 10, and 11, there is a prominent, sharp temperature jump around $0.35 M_p$ in the initial profiles, which presumably corresponds to the core-mantle boundary.
> o What physically or numerically determines the property and magnitude of this temperature jump?
> o How are users expected to generate or input such initial profiles?
> o While Appendix B.2 mentions that initial.py builds specified initial thermal and compositional structures, the exact underlying mechanics, assumptions, and degrees of freedom available to the user are unclear. A detailed explanation of this workflow should be integrated into the text.

RESPONSE:

We agree and have added a dedicated subsection in Appendix B (B.3). We refer the referee to the new Appendix for a detailed description of the initial condition settings. The temperature jump can be set in the initial conditions by the user, setting fe_core_offset > 0. Additionally, core jumps develop naturally due to different cooling rates between the core and the mantle (also see Tejada Arevalo et al. 2026 sub-Neptune calculations).
======================

Major 2 — Scope of Section 4 (Future Plans)

> 2. Scope of Section 4 (Future Plans):
> Section 4, which introduces future development plans, is overly detailed for a section describing features that are not yet implemented or available in the current version of the code. Conversely, it lacks concrete technical details on exactly how these future capabilities will be achieved. I recommend significantly shortening this section to a concise future outlook, leaving the comprehensive explanations and methodologies for a future publication when those features are fully realized.

RESPONSE:

This is a great editorial suggestion by the referee since the paper is already long. We have substantially cut Section 4. Specifically, we have removed the semiconvection details but have left the paragraph discussing our internal semiconvection tests. We have completely cut the paragraph that started on line 1092 in the original script discussing the staircase problem, since this has already been discussed elsewhere (Vazan & Helled (2018), Tejada Arevalo (2025)).

======================

MINOR AND TECHNICAL COMMENTS

Minor 1 — Line 162: $\mathcal{F}$ vs. $F_i$ notation

> • Line 162: Please use a regular $F_i$ instead of the curved/script $\mathcal{F}$ to maintain consistency with the notation used in Equation 6.

RESPONSE:

We thank the referee for catching this inconsistency. We've rewritten Equation 6 to match the script $\mathcal{F}$ instead of regular F to be more consistent with flux usage in later sections.

======================

Minor 2 — Line 166: user-supplied moment-of-inertia coefficient

> • Line 166: It is unclear why the user is required to manually provide the moment of inertia (MoI) coefficient. Shouldn't this quantity be self-consistently calculated by integrating over the density distribution of the initial interior structure?

RESPONSE:

The moment of inertia ($I(t)$) is recomputed from the current density profile at every timestep using the fourth-order Theory of Figures. The user-provided $C_{\rm MoI}$ does not replace that calculation. This only defines the fixed reference moment of inertia $I_{\rm ref} \equiv C_{\rm MoI} M R_p^2$, which, together with the observed rotation period, sets the conserved reference angular momentum $L_\omega = I_{\rm ref}\,\omega_{\rm ref}$. For the Solar System planets, CMoI is a measured quantity, and we provide these for Jupiter, Saturn, Uranus, and Neptune. We use the measured CMoI values from Militzer+2023 for Jupiter and Saturn and those of Uranus and Neptune come from Nettelmann+2016 and Vazan & Helled (2020).

======================

Minor 3 — Line 203: "T26" typo

> • Line 203: "T26" appears to be a typo for "TA26" (referring to Tejada Arevalo et al. 2026). Please verify and correct.

RESPONSE:

We thank the referee for catching it. It has been corrected.

======================

Minor 4 — Equation 17: viscous convective velocity and the prefactor 16

> Equation 17: The physical derivation of this equation is difficult to follow. Are you assuming a specific scaling relation between the convective parcel size and its mixing length? Furthermore, please explicitly state the physical origin of the prefactor 16.

RESPONSE:

We have expanded the derivation in the new Appendix C (see our response to the comment on Equations 23–26). Equation 17 follows Sasaki & Nakazawa (1986) and Z22. In the viscous limit, a convective parcel reaches terminal velocity when the specific buoyancy, $\rho\,\delta(\nabla-\nabla_{\rm ad})\,(l/2H_p)\,g$ (using the mean temperature contrast of Equation 12, accumulated over the mean displacement $l/2$), balances the creeping-flow viscous resistance per unit volume, $8\rho\nu v/l^2$. Equating the two yields $v_{\rm visc} = g\delta(\nabla-\nabla_{\rm ad})\,l^3/(16\,\nu H_p)$. The prefactor 16 is the product of the creeping-flow drag coefficient (8) over the parcel scale $l$ and the factor 2 from the mean displacement $l/2$ in Equation 12. As in the inviscid MLT expressions (Equations 10–13), the parcel size is assumed equal to the mixing length, and we take $l = H_p$.

======================

Minor 5 — Equation 22: domain of the smooth melt fraction

> Equation 22: What is the applicable domain of this equation? Does the smooth melt fraction apply to all EOSs? For example, I assume it only applies to the mantle region, and I cannot imagine how it could be applied to AQUA and CMS19.

RESPONSE:

The smooth melt fraction $\chi(P, T)$ is evaluated only where a melt curve $T_{\rm melt}(P)$ is defined in the silicate mantle (Equations 43 and 44) and in the iron core (Equation 45). It is not applied to the envelope mixtures, which are mixtures of H-He-Z and inviscid.

======================

Minor 6 — Line 377: latent heat variables defined late

> Line 377: Latent heat is formally introduced textually here, but the variables already appeared earlier in Equations 23 and 24. Please ensure all terms are defined upon their first appearance.

RESPONSE:

We thank the referee for catching this. The specific latent heat $\mathcal{L}$ (and $T_{\rm melt}$) are now defined after Equations 23 and 24.

======================

Minor 7 — Equations 23–26: derivation and melt-fraction scaling

> Equations 23-26: These equations are mathematically dense and hard to track. Please consider adding a brief appendix detailing their step-by-step derivation. Additionally, please clarify how these formulations depend on the choice of the smooth melt fraction function in Eq. 22. Why are the convective heat flux and melt flux scaled specifically by the melt fraction in Equations 25 and 26?

RESPONSE:

We thank the referee for seeking a clearer explanation, and we think it is warranted.

A brief explanation has been added in Appendix C. In summary, the melt curve carries latent heat due to the local melt curve. The local temperature is the melt temperature, so the parcel perturbation is due to the phase change rather than the rising-parcel density change. The fluxes at the melt curve need to be scaled by the melt fraction because the melt fraction drives the latent heat released. All of this is now explained in Appendix C.

We chose the tanh approach because it is a smooth activation function with a thin transition between 0 and 1, controlled by delta T. Other activation functions, such as a sigmoid, have been tested, but the tanh approach was already used in Z22 (their equation 39), so there's precedent for it. All that is needed is a smooth method to transition between 0 and 1. A sharp step-like function would introduce discontinuities that the code cannot handle.

======================

Minor 8 — Equation 29: define $w_i$; age term

> Equation 29: Please define the variable $w_i$. In similar frameworks (e.g., Zhang et al. 2022 [Z22]), there is an explicit term accounting for the current age of the Earth. Has this been absorbed into $w_i$?

RESPONSE:

We thank the referee for catching this. This parameter has now been defined in the text and it was not absorbed into other terms. The code had it correctly.

======================

Minor 9 — Equation 31: boundary behavior of the rain term

> Equation 31: Does the second term in this equation persist if $X_i < X_{i,\text{low}}$ or $X_i > X_{i,\text{high}}$? Please clarify the boundary behavior.

RESPONSE:

The advective term operates only when $ X _ {i, \ txt{high}} > X_i > X _ {i, \ txt{low}} $, since abundances outside these boundaries are miscible as determined by the miscibility curves. We've made this clearer in the text. We have added max() arguments to Equation 32 to clearly indicate that only positive compositional differences are taken, since that's how the code is written. 

======================

Minor 10 — Line 492: define $V_{\text{mix}}$

> Line 492: Please define $V_{\text{mix}}$. How does it relate to $V_{xy}$, $\Delta V_{\text{mix}}$, and $\tilde{V}_{\text{mix}}$?

RESPONSE:

We meant to use only $\Delta V_{\rm mix}$, not $V_{\rm mix}$ by itself. This has been corrected in the rho_mix in-line statement. As such, only $\Delta V_{\rm mix}$ is necessary and is now defined as the excess or deficit of volume due to non-ideal interactions, as described by Howard & Guillot (2023). This has been made clearer in the text.

======================

Minor 11 — Section 2.4.3: core and mantle chemical allocation

> Section 2.4.3 (Core and Mantle Setup): More clarity is needed regarding the internal chemical allocation:
> How does the model determine the relative mass fractions of the core and mantle? What are their detailed composition/components?
> Does the model assume all iron is entirely partitioned into a pure iron core, with remaining metals forming the silicate mantle?
> Do you assume solar values for relative elemental abundances? If so, is it possible to exactly replicate solar abundances using the available EOSs? Please list the exact ratios of each substance utilized.

RESPONSE:

1) There is no determination of the core-to-mantle ratio. These are user inputs. The user is free to choose a larger core by setting a larger mass_core_fe, which is the parameter that sets the iron core mass. Figures 9--11 assume a 1:2 core-to-mantle ratio, which we have chosen since it's the Earth's ratio. We have now clarified this in the text.

2) By construction, all iron resides in the core set by the eos_core argument. The code calculates the respective phases by comparing the adiabat to the melting curves. Also by construction, all the rock/silicate species lie in the mantle. Incorporating phase equilibria/immiscibility a la Young+2024 is left for future work as described in Section 4.3. We have now clarified this in the text.

3) We make no assumptions relative to solar values. The user is free to choose their own envelope metallicity enrichment via the Z_ini parameter. If the user wants a solar envelope value for Jupiter, for example, they can set Z_ini = 0.017 (Bahcall) or Z_ini = 0.0156 (Lodders). We highlight here that interior evolution models differ from atmosphere model calculations, which calculate relative abundances based on chemical equilibrium. For us, the abundances are inputs instead, given that convection largely dominates in the interior of planets.

======================

Minor 12 — Figure 1: step in the temperature gradient near 800 K

> Figure 1: There is a noticeable, irregular "step" in the temperature gradient around 800 K. What is the physical or numerical cause of this non-smooth feature? Does it introduce any numerical instability when the code executes?

RESPONSE:

This feature is inherited from the underlying published H-He tables rather than produced by ORCHARD's interpolation. It occurs where the source EOS transitions between its low-density/low-temperature surface (the SCvH chemical picture regime) and its dense ab initio surface. For CD21, the splice of the Militzer & Hubbard (2013) ab initio table onto the CMS19 basis; the CMS19+HG23 option similarly splices SCvH95 below $\rho = 0.05$ g cm$^{-3}$. This bump is also visible in the isentropes presented in Chabrier et al. (2019), Figure 23. It does not introduce numerical instability.

======================

Minor 13 — Section 2.5: atmosphere/interior transition pressure

> Section 2.5: Please specify the exact transition pressure (boundary) separating the atmosphere model from the interior model.

RESPONSE:

We have specified at the end of each subsection the pressure where each atmosphere model connects to the interior evolution model. The C23 and C26 model interior temperature is calculated at an average pressure between 10 and 30 bars, so we take the mean entropy, helium fraction, and gravity at those mean pressures at every timestep.

======================

Minor 14 — Line 699: irradiation and the 3-D atmosphere grids

> Line 699: I am confused as to how a 3-D grid is sufficient for irradiated planets, where uniquely determining the convective boundary would seem to require an additional independent input from the external stellar radiation ($F_{\text{stellar}}$ or $T_{\text{eq}}$). Could the authors explain how the external stellar radiation is accounted for in the global evolutionary loop without requiring a 4th independent coordinate in this table?

RESPONSE:

The stellar irradiation is not a table coordinate for the Solar System grids because each grid is planet-specific. The radiative-transfer calculations of Chen et al. (2023) were performed with the actual solar insolation (and ammonia clouds) at Jupiter's and Saturn's orbits, so $F_{\rm stellar}$ is fixed within each table rather than left as a free axis (the same is true of the Fortney et al. 2011 (F11) tables, which are provided at 1.0 or 0.7 $L_\odot$, and of the G75 analytic fits). A fourth coordinate is therefore unnecessary for these dedicated Solar System boundary conditions, but we provide the F11 boundary conditions if the user wants to account for insolation evolution. Where irradiation must vary (the sub-Neptune F07 grids) the incident stellar flux is an explicit table axis: those tables are four-dimensional in $(Z_{1000}, F_*, \log g, T_{1000})$, with $F_* = 4\sigma T_{\rm eq}^4/(1-A)$ computed from the user-supplied $T_{\rm eq}$ and Bond albedo. We have clarified this in Sections 2.5.1 and 2.5.3.

======================

Minor 15 — Equation 47: the constant $K$ and $T_{\text{1bar}}$

> Equation 47: The units in this equation are confusing because gravity ($g$) is not dimensionless. Please clarify that $K$ is a constant (not Kelvin) that varies from planet to planet. Is $T_{\text{1bar}}$ a direct user input? What is its exact relationship with $T_{10}$ and $T_{1000}$? Does $K$ depend on the selection of these reference pressures, and how does the code internally select the correct $K$ value to use?

RESPONSE:

Clarified in the text. $K$ is a per-planet fit constant (the symbol does not denote Kelvin): $K_U = 1.481$ and $K_N = 1.451$, valid with $g$ in cgs units and temperatures in K, following the fits of Graboske et al. (1975)/Hubbard (1977) as also presented in Scheibe et al. (2019). $T_{\rm 1bar}$ is not a user input: it is obtained directly from the interior structure profile at a given timestep, exactly as $T_{10}$ and $T_{1000}$ are for the other boundary-condition families. $K$ is calibrated specifically to the 1-bar reference pressure and to each planet, so it would indeed change if a different reference pressure were adopted; the code selects the correct value automatically from the `planet` configuration parameter (`planet = Uranus` or `Neptune`). We have added these clarifications after Equation 47.

======================

Minor 16 — Line 792: $T_{\text{eff}}$ via Eq. 47 or 48?

> Line 792: Is $T_{\text{eff}}$ retrieved via Equation 47 or Equation 48? Please specify.

RESPONSE:

The effective temperature is calculated by rearranging Equation 48 since the internal temperature is obtained from the atmosphere model. This has now been made clearer in the text.

======================

Minor 17 — Line 805: relevance of $T_{\text{eff}}$ near Eq. 51

> Line 805: Similarly, is $T_{\text{eff}}$ recovered here using Eq. 47? Note that $T_{\text{eff}}$ does not explicitly appear in Equation 51, making its relevance in this paragraph unclear.

RESPONSE:

Equation 47 belongs exclusively to the Uranus/Neptune (G75) fits and plays no role here. For the gray rocky-planet model, the boundary condition solves for $T_{\rm int}$ directly from $T_{\rm surf}$ via Equations 50–51; $T_{\rm eff}$ does not enter the solve at all and is only computed afterward as a diagnostic via Equation 48. (Indeed, with $\tau_{\rm match} = 2/3$, $T_{\rm eff}^4 = T_{\rm int}^4 + T_{\rm eq}^4 = T_{\rm surf}^4$, so $T_{\rm eff} = T_{\rm surf}$ identically for this model.) We have rephrased the paragraph to make $T_{\rm eff}$'s purely diagnostic role explicit.

======================

Minor 18 — Lines 805–822: known vs. solved parameters; "bare" phrasing

> Lines 805-822: These two paragraphs are quite confusing regarding known/unknown parameters. Among $T_{\text{eq}}$, $F_{*}$, $A$, $T_{\text{surf}}$, $K$, $T_{\text{1bar}}$, and $T_{\text{int}}$, which values are fixed/known and which are solved for? Additionally, the text implies that the purpose of introducing opacity is to find the atmospheric mass where $T = T_{\text{surf}}$. If so, what does it mean to state that this atmosphere model can be applied when the planet is bare? Discussing a bare planet in the atmosphere section immediately after Eq. 50 is confusing and requires rephrasing.

RESPONSE:

We have restructured these paragraphs with an explicit accounting of inputs and outputs:

- Known (user inputs): $T_{\rm eq}$ supplied directly or computed from $F_*$ and the Bond albedo $A$ via Equation 49, the gray infrared opacity $\kappa_{\rm IR}$, and the matching pressure $P_{\rm match}$ (default 1 bar).
- Known (from the interior structure at each timestep): the surface gravity $g$ and $T_{\rm surf}$, the temperature of the outermost interior zones at $P_{\rm match}$.
- Solved for: $T_{\rm int}$ (Equation 51), and hence the intrinsic flux (Equation 46); $T_{\rm eff}$ follows diagnostically from Equation 48.
- Not involved: $K$ and $T_{\rm 1bar}$, which belong exclusively to the Uranus/Neptune fits of Equation 47.

The purpose of the opacity is not to locate an atmospheric mass. Instead, $\kappa_{\rm IR}$ sets the infrared optical depth at the matching level of the gray atmosphere model, $\tau_{\rm match} = \kappa_{\rm IR} P_{\rm match}/g$, which fixes the Eddington $T(\tau)$ relation between $T_{\rm surf}$, $T_{\rm eq}$, and $T_{\rm int}$ (Equation 50); with our default $\tau_{\rm match} = 2/3$ this reduces to $T_{\rm surf}^4 = T_{\rm eq}^4 + T_{\rm int}^4$. The gray atmospheric layer itself is treated as massless. The sentence about "bare" planets meant that this boundary condition can also cap a model whose entire mass is rock (i.e., `mass_core` equals the total mass) overlain by this thin, massless gray radiative layer, which is distinct from `bc_atm = bare`, where no atmosphere exists at all and the surface radiates directly with $T_{\rm eff} = T_{\rm surf}$. We have rephrased the passage to separate these two cases and moved the bare-surface model to its own paragraph.

======================

Minor 19 — Line 845: does the homogeneous model include a solid core?

> Line 845: Does the "homogeneous planet model" include a solid core, or is it completely uniform throughout?

RESPONSE:

We thank the referee for the clarifying question. Here, "homogeneous" refers to uniformity (flat profiles) of helium and heavy-element mass fractions throughout the H-He-$Z$ envelope. It means that the envelope itself has no compositional gradients. Homogeneous envelopes may or may not have a compact core. In Figure 6, the homogeneous Uranus and Neptune models host 4 $M_\oplus$ rocky compact cores (as noted in the caption), the homogeneous Jupiter and Saturn models are coreless with 3 and 5 times solar-metallicity envelopes, and the fiducial 1 $M_\oplus$ model is bare rock (no envelope at all). We now define "homogeneous" explicitly at first use and state the core content of every model shown.

======================

Minor 20 — Figure 7: panel size and the "+300 K shift"

> Figure 7: The subpanels are quite small and difficult to read. Please enlarge this figure (e.g., format it to have two panels per row so that the entire figure occupies a full page). Also, please clarify what exactly the "+300 K shift" means in this context.

RESPONSE:

We have enlarged Figure 7 to a full-page format with two panels per row, as suggested. The panel legends have been moved outside of the panels to make more room for the larger insets. The "+300 K shift" refers to the H-He immiscibility (demixing) curve of Lorenzen et al. (2009, 2011): following Sur et al. (2025b), the demixing temperature is uniformly shifted upward by +300 K, which the authors found necessary for evolutionary models to reproduce Jupiter's observed atmospheric helium depletion (as measured by the Galileo probe) at the correct age. The caption now states this explicitly.

======================

Minor 21 — Figure 9: inflection at $10^4$ bar, melt labeling, iron core

> Figure 9: * What causes the distinct inflection point at $\sim 10^4$ bar in the left panel? Is a crustal structure explicitly resolved in this model? It is physically surprising that rock remains half-melted at a temperature as low as $\sim 250$ K. How should this be physically interpreted? The figure label states "Thicker regions = higher melt fraction". Should it actually be the opposite? Expanding on the question for Section 2.4.3, does this specific model include an iron core? If so, please mark its spatial boundary on the figure; if not, please state this clearly.

RESPONSE:

The referee is correct that there is an error in the plot legend. Thicker lines represent solid states of the mantle and the core. The inner sections showing solid regions are the iron cores. The figure has been updated to correct the legend label and to highlight the pure iron cores.

Regarding the inflection point: These are temperatures far below the melting point, where high viscosities give way to a solid, conductive outer layer. Hence, heat through these layers is transported only by conduction, and no separate crustal structures are imposed. These regions are a natural consequence of the thermal evolution.

======================

Minor 22 — Figures 10 and 11: sharp temperature jump at $0.35 M_p$

> Figures 10 and 11: As noted in the major comments, what is the physical or mathematical driver behind the exceptionally sharp temperature jump around $0.35 M_p$? (Presumably the CMB).

RESPONSE:

The super-adiabatic temperature jumps are due to different cooling rates between the mantle and the core at the core-mantle boundary, since thermal and compositional transfer is handled by conduction, radiation, and diffusion in those zones. ORCHARD ensures flux/luminosity continuity, not temperature continuity. We are aware that previous studies ensure temperature continuity at every timestep, but this is by construction rather than a natural consequence of the code. We discuss this in detail in Tejada Arevalo (2026 a) in the context of sub-Neptune evolution. In that work, the temperature jumps are between the mantle and the envelopes of sub-Neptunes. We have added an explanation in the paragraph introducing Figure 9 as well as in the figure caption.

======================

Minor 23 — Figure 11: inner-core solidification inset

> Figure 11: The caption states that the inner core solidifies first; however, this phase change is visually imperceptible in Figure 11 (as well as Figure 9). Would it be possible to provide an inset or a zoomed-in subpanel to clearly demonstrate this solidification process?

RESPONSE:

We agree that the phase change between the inner and outer regions of the core is imperceptible. We actually didn't see this, and this sentence might be left over from a different model. Which region solidifies first depends on the model parameters. We have removed that sentence and left the figure as is, since we now make no claim about which regions solidify first.

======================

Minor 24 — Line 1371: define `fe_core_offset`

> Line 1371: Please define the parameter/variable fe_core_offset.

RESPONSE:

This is related to major comment 1 regarding the temperature jumps at the core. Aside from adding an explanation in the text addressing major comment 1, we have added a comment above this parameter describing it. Because this comment is in a lstlisting command, it cannot be boldfaced in the text.


======================

DATA EDITOR'S REVIEW

> Data Editor's review :
> One of our data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.
>
> Per our software policy [1], we recommend that authors with living code in a GitHub repository place a "frozen" version on Zenodo (or other 3rd party repository that issues DOIs) [2,3] and then cite the deposited version in the article [4] and in the reference list. Please make sure that the Zenodo repository uses real names, not github handles, and ORCIDs for each author. The zenodo title should specific to the software and not contain any github specific information.
>
> Please pay close attention to the author (aka "creator" on some platforms) list for the DOI deposit and that both the GitHub and DOI deposit have valid and consistent software licenses [5]. Finally, consider joining the AAS Journals Zenodo community [6]. If you do add to our community, please include the following text when you join:
>
> 'This repository is for the paper "A" by "B". It is associated with manuscript number "C"'
>
> Where "A" is paper title and "B" is the name of the lead person in the Zenodo repository and "C" is the manuscript identifier in our peer review system.
>
> [1] https://journals.aas.org/news/policy-statement-on-software
> [2] https://github.com/AASJournals/Tutorials/tree/master/Repositories
> [3] https://guides.github.com/activities/citable-code
> [4] https://journals.aas.org/aastexguide/#softwareandthirdparty
> [5] https://choosealicense.com
> [6] https://github.com/AASJournals/Tutorials/blob/master/Repositories/UsingRepositories.md#communities

RESPONSE:

We thank the data editor and will follow the AAS software policy in full upon acceptance: (1) we have deposit a frozen release of ORCHARD on Zenodo (https://zenodo.org/records/19829062) with a DOI: 19829062 with the initial release, but will update the Zenodo with an updated version once the paper is accepted; (2) the Zenodo creator has listed the authors' real names with ORCIDs for each author; (3) the deposit title will be software-specific (e.g., "ORCHARD: A General Planetary Evolution Code, v0.1.0") with no GitHub-specific information; (4) the license will be identical between the GitHub repository and the Zenodo deposit (Apache License 2.0); (5) we will cite the deposited DOI version in the article's \software tag and in the reference list in the final manuscript; and (6) we will join the AAS Journals Zenodo community, including the requested statement with the paper title, lead author, and manuscript number, once the manuscript is accepted.

======================


==> referee_response2.txt <==
ORCHARD: A General Planetary Evolution Code — Responses to the Second Referee Report

======================

REVIEWER'S OVERALL ASSESSMENT

> Reviewer:
> I thank the authors for their careful and thorough responses to my previous comments. The revisions have substantially improved the clarity and completeness of the manuscript. I believe the paper is ready for publication once the following minor points are addressed. I do not need to see the manuscript again after these changes.

RESPONSE:

We thank the referee for their positive assessment and for a second careful reading of the manuscript. We respond to each remaining point below. The referee's comments are quoted in full, highlighted by a carrot ">", and our replies are remarked under the RESPONSE header separated by double line dividers. The bold markers from the previous revision round have been removed, and the changes corresponding to this round are marked in the revised manuscript in bold text.

======================

Point 1 — Follow-up on Minor 5 / Section 2.2.4: domain of the latent heat

> Follow-up on Minor 5 / Section 2.2.4
> Am I correct that latent heat associated with melting/solidification (Equations 22 and 28) is not applied to envelope mixtures (e.g., H-He-Z), and is restricted to the silicate mantle and iron core? If so, please state this explicitly in Section 2.2.4. We further add that latent heat due to helium rain is expected (e.g., Markham & Guillot 2024), but this latent heat has not been computed by ab initio EOS or miscibility modelers. As a result, this helium rain latent heat has not yet been included, but can be included in the future.

RESPONSE:

The referee is correct. The melt fraction (Equation 22) and the latent heat term in Equation 28 are evaluated only where a melt curve $T_{\rm melt}(P)$ is defined; being in the silicate mantle (Equations 43 and 44) and in the iron core (Equation 45). They are never applied to the H-He-Z envelope mixtures. We now state this explicitly at the start of Section 2.2.4.

======================

Point 2 — Follow-up on Equations 23-24 / Appendix C: the prefactor 8 vs. 32

> Follow-up on Equations 23-24 / Appendix C
> If I follow the melt-channel derivation in Appendix C as written (F = ρ v Δq, v_inviscid = sqrt(g Θ H_p / 8), Θ = α_χ Δχ, Δq = L Δχ), I obtain a prefactor of 8 rather than the 32 in Equation 23. I suspect the difference is whether a mean-contrast factor of 1/2 (as in Equation 12) is applied to Δχ. Could the authors please check this and make Equation 23 and Appendix C consistent?

RESPONSE:

We thank the referee for working through the derivation carefully; their suspicion is exactly right. As in the thermal channel, the buoyancy contrast entering the velocity law is accumulated over the full mixing length, Θ = α_χ Δχ, whereas the heat exchanged by the parcel is evaluated at its mean displacement l/2 and therefore carries the factor 1/2 of Equation 12, so that Δq = (1/2) L Δχ. Assembling the inviscid flux then gives

F = ρ v_invisc Δq = ρ sqrt(g α_χ Δχ H_p / 8) × (1/2) L Δχ = ρ L sqrt(α_χ g H_p / 32) Δχ^{3/2},

recovering the prefactor of Equation 23 through the same combination (1/2) sqrt(1/8) = sqrt(1/32) that produces the 32 in Equation 13. The viscous channel proceeds identically and yields the 1/32 of Equation 24. Equations 23 and 24 as printed are therefore correct, and consistent with both the thermal-channel prefactors and the code implementation. As the referee deduced, Apepndix C omitted the mean-displacement factor in Δq. We have revised Appendix C to carry this factor explicitly and to display the assembled flux (new Equation C2), so the appendix now reproduces Equations 23 and 24 exactly. We have also added a sentence after Equations 23-24 in the main text stating the origin of the factor of 32.

======================

Point 3 — Line 844: "solved" misspelled

> Line 844
> "solved" is misspelled.

RESPONSE:
Thank you for catching this. This has now been corrected.

======================

Point 4 — Appendix B.3.2: fuzzy-core example inconsistency

> Appendix B.3.2 (fuzzy-core example)
> The listed breakpoints z_init_coords = [0, 0.5, 1.0] and z_init_values = [0.15, 0.15, 0.017] imply Z = 0.15 for m/M_p {less than or equal to} 0.5 and a transition from 0.15 to 0.017 over the outer half of the mass coordinate. The following sentence, however, states that the configuration "retains the surface value Z = 0.017 over the outer 50% of the mass coordinate." These two descriptions appear inconsistent. Please clarify which is intended and revise the text (or the example values) accordingly.

RESPONSE:

The referee is correct that the listing and the accompanying sentence described two different profiles. The example now uses four profile breakpoints, z_init_coords = [0, 0.2, 0.6, 1.0] with z_init_values = [0.15, 0.15, 0.017, 0.017].

======================

